Theoretical Insights into Line Graph Transformation on Graph Learning

Line graph transformation has been widely studied in graph theory, where each node in a line graph corresponds to an edge in the original graph. This has inspired a series of graph neural networks (GNNs) applied to transformed line graphs, which have proven effective in various graph representation learning tasks. However, there is limited theoretical study on how line graph transformation affects the expressivity of GNN models. In this study, we focus on two types of graphs known to be challenging to the Weisfeiler-Leman (WL) tests: Cai-F\"urer-Immerman (CFI) graphs and strongly regular graphs, and show that applying line graph transformation helps exclude these challenging graph properties, thus potentially assist WL tests in distinguishing these graphs. We empirically validate our findings by conducting a series of experiments that compare the accuracy and efficiency of graph isomorphism tests and GNNs on both line-transformed and original graphs across these graph structure types.

==> INSTRUCTIONS.txt <==
Recommendations:

1) Select the Submission Track in pmlr-sample.tex.
At the first line of the file choose:
- \documentclass[mlmain,onecolumn]{jmlr}, if you are submitting to the full, archival proceedings track;
- \documentclass[mlabstract,onecolumn]{jmlr}, if you are submitting to the non-archival, extended abstract track

2) Please, use the packages automatically loaded (amsmath, amssymb, natbib, graphicx, url, algorithm2e) to manage references, write equations, and include figures and algorithms. The use of different packages could create problems in the generation of the camera-ready version. Please, follow the example provided in prml-sample.tex

3) References must be included in a .bib file.

4) Please, write your paper in a single .tex file.

5) The manuscript, data and code must be anonymized during the review process.

